Integer Representations in IEEE 754, Posit, and Takum Arithmetics

Although not primarily designed for this purpose, floating-point numbers are often used to represent integral values, with some applications explicitly relying on this capability. However, the integral representation properties of IEEE 754 floating-point numbers have not yet been formally investigated. Recently, the bfloat16, posit and takum machine number formats have been proposed as alternatives to IEEE 754, while OCP 8-bit floating point (OFP8) types (E4M3 and E5M2) have been introduced as 8-bit extensions of IEEE 754, albeit with slight deviations from the standard. It is therefore timely to evaluate IEEE 754 and to assess how effectively the new formats fulfil this function in comparison with the standard they aim to replace. This paper presents the first rigorous derivations and proofs of the integral representation capabilities of IEEE 754 floating-point numbers, OFP8, bfloat16, posits, and takums. We examine both the exact number of bits required to represent a given integer and the largest consecutive integer representable with a specified bit width. The results show that OFP8 yields mixed outcomes, bfloat16 generally underperforms, and posits fail to scale effectively, whereas takums consistently match or outperform the other formats, maintaining backward compatibility with IEEE 754.

==> code/data.csv <==
n,posit_exponent,takum_exponent
5,1.0,1.0
6,2.0,1.0
7,3.0,2.0
8,4.0,3.0
9,4.0,3.0
10,5.0,4.0
11,6.0,5.0
12,7.0,6.0
13,8.0,7.0
14,8.0,7.0
15,9.0,8.0
16,10.0,9.0
17,11.0,10.0
18,12.0,11.0
19,12.0,12.0
20,13.0,13.0
21,14.0,14.0
22,15.0,15.0
23,16.0,15.0
24,16.0,16.0
25,17.0,17.0
26,18.0,18.0
27,19.0,19.0
28,20.0,20.0
29,20.0,21.0
30,21.0,22.0
31,22.0,23.0
32,23.0,24.0
33,24.0,25.0
34,24.0,26.0
35,25.0,27.0
36,26.0,28.0
37,27.0,29.0
38,28.0,30.0
39,28.0,31.0
40,29.0,31.0
41,30.0,32.0
42,31.0,33.0
43,32.0,34.0
44,32.0,35.0
45,33.0,36.0
46,34.0,37.0
47,35.0,38.0
48,36.0,39.0
49,36.0,40.0
50,37.0,41.0
51,38.0,42.0
52,39.0,43.0
53,40.0,44.0
54,40.0,45.0
55,41.0,46.0
56,42.0,47.0
57,43.0,48.0
58,44.0,49.0
59,44.0,50.0
60,45.0,51.0
61,46.0,52.0
62,47.0,53.0
63,48.0,54.0
64,48.0,55.0
65,49.0,56.0
66,50.0,57.0
67,51.0,58.0
68,52.0,59.0
69,52.0,60.0
70,53.0,61.0
71,54.0,62.0
72,55.0,63.0
73,56.0,63.0
74,56.0,64.0
75,57.0,65.0
76,58.0,66.0
77,59.0,67.0
78,60.0,68.0
79,60.0,69.0
80,61.0,70.0
81,62.0,71.0
82,63.0,72.0
83,64.0,73.0
84,64.0,74.0
85,65.0,75.0
86,66.0,76.0
87,67.0,77.0
88,68.0,78.0
89,68.0,79.0
90,69.0,80.0
91,70.0,81.0
92,71.0,82.0
93,72.0,83.0
94,72.0,84.0
95,73.0,85.0
96,74.0,86.0
97,75.0,87.0
98,76.0,88.0
99,76.0,89.0
100,77.0,90.0
101,78.0,91.0
102,79.0,92.0
103,80.0,93.0
104,80.0,94.0
105,81.0,95.0
106,82.0,96.0
107,83.0,97.0
108,84.0,98.0
109,84.0,99.0
110,85.0,100.0
111,86.0,101.0
112,87.0,102.0
113,88.0,103.0
114,88.0,104.0
115,89.0,105.0
116,90.0,106.0
117,91.0,107.0
118,92.0,108.0
119,92.0,109.0
120,93.0,110.0
121,94.0,111.0
122,95.0,112.0
123,96.0,113.0
124,96.0,114.0
125,97.0,115.0
126,98.0,116.0
127,99.0,117.0
128,100.0,118.0


==> code/precision.csv <==
c,takum,posit,float32,float64,e4m3,e5m2
-255,23.000000,-33.000000,nan,23.000000,nan,nan
-254,23.000000,-33.000000,nan,23.000000,nan,nan
-253,23.000000,-33.000000,nan,23.000000,nan,nan
-252,23.000000,-32.000000,nan,23.000000,nan,nan
-251,23.000000,-32.000000,nan,23.000000,nan,nan
-250,23.000000,-32.000000,nan,23.000000,nan,nan
-249,23.000000,-32.000000,nan,23.000000,nan,nan
-248,23.000000,-31.000000,nan,23.000000,nan,nan
-247,23.000000,-31.000000,nan,23.000000,nan,nan
-246,23.000000,-31.000000,nan,23.000000,nan,nan
-245,23.000000,-31.000000,nan,23.000000,nan,nan
-244,23.000000,-30.000000,nan,23.000000,nan,nan
-243,23.000000,-30.000000,nan,23.000000,nan,nan
-242,23.000000,-30.000000,nan,23.000000,nan,nan
-241,23.000000,-30.000000,nan,23.000000,nan,nan
-240,23.000000,-29.000000,nan,23.000000,nan,nan
-239,23.000000,-29.000000,nan,23.000000,nan,nan
-238,23.000000,-29.000000,nan,23.000000,nan,nan
-237,23.000000,-29.000000,nan,23.000000,nan,nan
-236,23.000000,-28.000000,nan,23.000000,nan,nan
-235,23.000000,-28.000000,nan,23.000000,nan,nan
-234,23.000000,-28.000000,nan,23.000000,nan,nan
-233,23.000000,-28.000000,nan,23.000000,nan,nan
-232,23.000000,-27.000000,nan,23.000000,nan,nan
-231,23.000000,-27.000000,nan,23.000000,nan,nan
-230,23.000000,-27.000000,nan,23.000000,nan,nan
-229,23.000000,-27.000000,nan,23.000000,nan,nan
-228,23.000000,-26.000000,nan,23.000000,nan,nan
-227,23.000000,-26.000000,nan,23.000000,nan,nan
-226,23.000000,-26.000000,nan,23.000000,nan,nan
-225,23.000000,-26.000000,nan,23.000000,nan,nan
-224,23.000000,-25.000000,nan,23.000000,nan,nan
-223,23.000000,-25.000000,nan,23.000000,nan,nan
-222,23.000000,-25.000000,nan,23.000000,nan,nan
-221,23.000000,-25.000000,nan,23.000000,nan,nan
-220,23.000000,-24.000000,nan,23.000000,nan,nan
-219,23.000000,-24.000000,nan,23.000000,nan,nan
-218,23.000000,-24.000000,nan,23.000000,nan,nan
-217,23.000000,-24.000000,nan,23.000000,nan,nan
-216,23.000000,-23.000000,nan,23.000000,nan,nan
-215,23.000000,-23.000000,nan,23.000000,nan,nan
-214,23.000000,-23.000000,nan,23.000000,nan,nan
-213,23.000000,-23.000000,nan,23.000000,nan,nan
-212,23.000000,-22.000000,nan,23.000000,nan,nan
-211,23.000000,-22.000000,nan,23.000000,nan,nan
-210,23.000000,-22.000000,nan,23.000000,nan,nan
-209,23.000000,-22.000000,nan,23.000000,nan,nan
-208,23.000000,-21.000000,nan,23.000000,nan,nan
-207,23.000000,-21.000000,nan,23.000000,nan,nan
-206,23.000000,-21.000000,nan,23.000000,nan,nan
-205,23.000000,-21.000000,nan,23.000000,nan,nan
-204,23.000000,-20.000000,nan,23.000000,nan,nan
-203,23.000000,-20.000000,nan,23.000000,nan,nan
-202,23.000000,-20.000000,nan,23.000000,nan,nan
-201,23.000000,-20.000000,nan,23.000000,nan,nan
-200,23.000000,-19.000000,nan,23.000000,nan,nan
-199,23.000000,-19.000000,nan,23.000000,nan,nan
-198,23.000000,-19.000000,nan,23.000000,nan,nan
-197,23.000000,-19.000000,nan,23.000000,nan,nan
-196,23.000000,-18.000000,nan,23.000000,nan,nan
-195,23.000000,-18.000000,nan,23.000000,nan,nan
-194,23.000000,-18.000000,nan,23.000000,nan,nan
-193,23.000000,-18.000000,nan,23.000000,nan,nan
-192,23.000000,-17.000000,nan,23.000000,nan,nan
-191,23.000000,-17.000000,nan,23.000000,nan,nan
-190,23.000000,-17.000000,nan,23.000000,nan,nan
-189,23.000000,-17.000000,nan,23.000000,nan,nan
-188,23.000000,-16.000000,nan,23.000000,nan,nan
-187,23.000000,-16.000000,nan,23.000000,nan,nan
-186,23.000000,-16.000000,nan,23.000000,nan,nan
-185,23.000000,-16.000000,nan,23.000000,nan,nan
-184,23.000000,-15.000000,nan,23.000000,nan,nan
-183,23.000000,-15.000000,nan,23.000000,nan,nan
-182,23.000000,-15.000000,nan,23.000000,nan,nan
-181,23.000000,-15.000000,nan,23.000000,nan,nan
-180,23.000000,-14.000000,nan,23.000000,nan,nan
-179,23.000000,-14.000000,nan,23.000000,nan,nan
-178,23.000000,-14.000000,nan,23.000000,nan,nan
-177,23.000000,-14.000000,nan,23.000000,nan,nan
-176,23.000000,-13.000000,nan,23.000000,nan,nan
-175,23.000000,-13.000000,nan,23.000000,nan,nan
-174,23.000000,-13.000000,nan,23.000000,nan,nan
-173,23.000000,-13.000000,nan,23.000000,nan,nan
-172,23.000000,-12.000000,nan,23.000000,nan,nan
-171,23.000000,-12.000000,nan,23.000000,nan,nan
-170,23.000000,-12.000000,nan,23.000000,nan,nan
-169,23.000000,-12.000000,nan,23.000000,nan,nan
-168,23.000000,-11.000000,nan,23.000000,nan,nan
-167,23.000000,-11.000000,nan,23.000000,nan,nan
-166,23.000000,-11.000000,nan,23.000000,nan,nan
-165,23.000000,-11.000000,nan,23.000000,nan,nan
-164,23.000000,-10.000000,nan,23.000000,nan,nan
-163,23.000000,-10.000000,nan,23.000000,nan,nan
-162,23.000000,-10.000000,nan,23.000000,nan,nan
-161,23.000000,-10.000000,nan,23.000000,nan,nan
-160,23.000000,-9.000000,nan,23.000000,nan,nan
-159,23.000000,-9.000000,nan,23.000000,nan,nan
-158,23.000000,-9.000000,nan,23.000000,nan,nan
-157,23.000000,-9.000000,nan,23.000000,nan,nan
-156,23.000000,-8.000000,nan,23.000000,nan,nan
-155,23.000000,-8.000000,nan,23.000000,nan,nan
-154,23.000000,-8.000000,nan,23.000000,nan,nan
-153,23.000000,-8.000000,nan,23.000000,nan,nan
-152,23.000000,-7.000000,nan,23.000000,nan,nan
-151,23.000000,-7.000000,nan,23.000000,nan,nan
-150,23.000000,-7.000000,nan,23.000000,nan,nan
-149,23.000000,-7.000000,3.000000,23.000000,nan,nan
-148,23.000000,-6.000000,4.000000,23.000000,nan,nan
-147,23.000000,-6.000000,5.000000,23.000000,nan,nan
-146,23.000000,-6.000000,6.000000,23.000000,nan,nan
-145,23.000000,-6.000000,7.000000,23.000000,nan,nan
-144,23.000000,-5.000000,8.000000,23.000000,nan,nan
-143,23.000000,-5.000000,9.000000,23.000000,nan,nan
-142,23.000000,-5.000000,10.000000,23.000000,nan,nan
-141,23.000000,-5.000000,11.000000,23.000000,nan,nan
-140,23.000000,-4.000000,12.000000,23.000000,nan,nan
-139,23.000000,-4.000000,13.000000,23.000000,nan,nan
-138,23.000000,-4.000000,14.000000,23.000000,nan,nan
-137,23.000000,-4.000000,15.000000,23.000000,nan,nan
-136,23.000000,-3.000000,16.000000,23.000000,nan,nan
-135,23.000000,-3.000000,17.000000,23.000000,nan,nan
-134,23.000000,-3.000000,18.000000,23.000000,nan,nan
-133,23.000000,-3.000000,19.000000,23.000000,nan,nan
-132,23.000000,-2.000000,20.000000,23.000000,nan,nan
-131,23.000000,-2.000000,21.000000,23.000000,nan,nan
-130,23.000000,-2.000000,22.000000,23.000000,nan,nan
-129,23.000000,-2.000000,23.000000,23.000000,nan,nan
-128,23.000000,-1.000000,24.000000,23.000000,nan,nan
-127,24.000000,-1.000000,25.000000,23.000000,nan,nan
-126,24.000000,-1.000000,26.000000,23.000000,nan,nan
-125,24.000000,-1.000000,26.000000,23.000000,nan,nan
-124,24.000000,0.000000,26.000000,23.000000,nan,nan
-123,24.000000,0.000000,26.000000,23.000000,nan,nan
-122,24.000000,0.000000,26.000000,23.000000,nan,nan
-121,24.000000,0.000000,26.000000,23.000000,nan,nan
-120,24.000000,1.000000,26.000000,23.000000,nan,nan
-119,24.000000,1.000000,26.000000,23.000000,nan,nan
-118,24.000000,1.000000,26.000000,23.000000,nan,nan
-117,24.000000,1.000000,26.000000,23.000000,nan,nan
-116,24.000000,2.000000,26.000000,23.000000,nan,nan
-115,24.000000,2.000000,26.000000,23.000000,nan,nan
-114,24.000000,2.000000,26.000000,23.000000,nan,nan
-113,24.000000,2.000000,26.000000,23.000000,nan,nan
-112,24.000000,3.000000,26.000000,23.000000,nan,nan
-111,24.000000,3.000000,26.000000,23.000000,nan,nan
-110,24.000000,3.000000,26.000000,23.000000,nan,nan
-109,24.000000,3.000000,26.000000,23.000000,nan,nan
-108,24.000000,4.000000,26.000000,23.000000,nan,nan
-107,24.000000,4.000000,26.000000,23.000000,nan,nan
-106,24.000000,4.000000,26.000000,23.000000,nan,nan
-105,24.000000,4.000000,26.000000,23.000000,nan,nan
-104,24.000000,5.000000,26.000000,23.000000,nan,nan
-103,24.000000,5.000000,26.000000,23.000000,nan,nan
-102,24.000000,5.000000,26.000000,23.000000,nan,nan
-101,24.000000,5.000000,26.000000,23.000000,nan,nan
-100,24.000000,6.000000,26.000000,23.000000,nan,nan
-99,24.000000,6.000000,26.000000,23.000000,nan,nan
-98,24.000000,6.000000,26.000000,23.000000,nan,nan
-97,24.000000,6.000000,26.000000,23.000000,nan,nan
-96,24.000000,7.000000,26.000000,23.000000,nan,nan
-95,24.000000,7.000000,26.000000,23.000000,nan,nan
-94,24.000000,7.000000,26.000000,23.000000,nan,nan
-93,24.000000,7.000000,26.000000,23.000000,nan,nan
-92,24.000000,8.000000,26.000000,23.000000,nan,nan
-91,24.000000,8.000000,26.000000,23.000000,nan,nan
-90,24.000000,8.000000,26.000000,23.000000,nan,nan
-89,24.000000,8.000000,26.000000,23.000000,nan,nan
-88,24.000000,9.000000,26.000000,23.000000,nan,nan
-87,24.000000,9.000000,26.000000,23.000000,nan,nan
-86,24.000000,9.000000,26.000000,23.000000,nan,nan
-85,24.000000,9.000000,26.000000,23.000000,nan,nan
-84,24.000000,10.000000,26.000000,23.000000,nan,nan
-83,24.000000,10.000000,26.000000,23.000000,nan,nan
-82,24.000000,10.000000,26.000000,23.000000,nan,nan
-81,24.000000,10.000000,26.000000,23.000000,nan,nan
-80,24.000000,11.000000,26.000000,23.000000,nan,nan
-79,24.000000,11.000000,26.000000,23.000000,nan,nan
-78,24.000000,11.000000,26.000000,23.000000,nan,nan
-77,24.000000,11.000000,26.000000,23.000000,nan,nan
-76,24.000000,12.000000,26.000000,23.000000,nan,nan
-75,24.000000,12.000000,26.000000,23.000000,nan,nan
-74,24.000000,12.000000,26.000000,23.000000,nan,nan
-73,24.000000,12.000000,26.000000,23.000000,nan,nan
-72,24.000000,13.000000,26.000000,23.000000,nan,nan
-71,24.000000,13.000000,26.000000,23.000000,nan,nan
-70,24.000000,13.000000,26.000000,23.000000,nan,nan
-69,24.000000,13.000000,26.000000,23.000000,nan,nan
-68,24.000000,14.000000,26.000000,23.000000,nan,nan
-67,24.000000,14.000000,26.000000,23.000000,nan,nan
-66,24.000000,14.000000,26.000000,23.000000,nan,nan
-65,24.000000,14.000000,26.000000,23.000000,nan,nan
-64,24.000000,15.000000,26.000000,23.000000,nan,nan
-63,25.000000,15.000000,26.000000,23.000000,nan,nan
-62,25.000000,15.000000,26.000000,23.000000,nan,nan
-61,25.000000,15.000000,26.000000,23.000000,nan,nan
-60,25.000000,16.000000,26.000000,23.000000,nan,nan
-59,25.000000,16.000000,26.000000,23.000000,nan,nan
-58,25.000000,16.000000,26.000000,23.000000,nan,nan
-57,25.000000,16.000000,26.000000,23.000000,nan,nan
-56,25.000000,17.000000,26.000000,23.000000,nan,nan
-55,25.000000,17.000000,26.000000,23.000000,nan,nan
-54,25.000000,17.000000,26.000000,23.000000,nan,nan
-53,25.000000,17.000000,26.000000,23.000000,nan,nan
-52,25.000000,18.000000,26.000000,23.000000,nan,nan
-51,25.000000,18.000000,26.000000,23.000000,nan,nan
-50,25.000000,18.000000,26.000000,23.000000,nan,nan
-49,25.000000,18.000000,26.000000,23.000000,nan,nan
-48,25.000000,19.000000,26.000000,23.000000,nan,nan
-47,25.000000,19.000000,26.000000,23.000000,nan,nan
-46,25.000000,19.000000,26.000000,23.000000,nan,nan
-45,25.000000,19.000000,26.000000,23.000000,nan,nan
-44,25.000000,20.000000,26.000000,23.000000,nan,nan
-43,25.000000,20.000000,26.000000,23.000000,nan,nan
-42,25.000000,20.000000,26.000000,23.000000,nan,nan
-41,25.000000,20.000000,26.000000,23.000000,nan,nan
-40,25.000000,21.000000,26.000000,23.000000,nan,nan
-39,25.000000,21.000000,26.000000,23.000000,nan,nan
-38,25.000000,21.000000,26.000000,23.000000,nan,nan
-37,25.000000,21.000000,26.000000,23.000000,nan,nan
-36,25.000000,22.000000,26.000000,23.000000,nan,nan
-35,25.000000,22.000000,26.000000,23.000000,nan,nan
-34,25.000000,22.000000,26.000000,23.000000,nan,nan
-33,25.000000,22.000000,26.000000,23.000000,nan,nan
-32,25.000000,23.000000,26.000000,23.000000,nan,nan
-31,26.000000,23.000000,26.000000,23.000000,nan,nan
-30,26.000000,23.000000,26.000000,23.000000,nan,nan
-29,26.000000,23.000000,26.000000,23.000000,nan,nan
-28,26.000000,24.000000,26.000000,23.000000,nan,nan
-27,26.000000,24.000000,26.000000,23.000000,nan,nan
-26,26.000000,24.000000,26.000000,23.000000,nan,nan
-25,26.000000,24.000000,26.000000,23.000000,nan,nan
-24,26.000000,25.000000,26.000000,23.000000,nan,nan
-23,26.000000,25.000000,26.000000,23.000000,nan,nan
-22,26.000000,25.000000,26.000000,23.000000,nan,nan
-21,26.000000,25.000000,26.000000,23.000000,nan,nan
-20,26.000000,26.000000,26.000000,23.000000,nan,nan
-19,26.000000,26.000000,26.000000,23.000000,nan,nan
-18,26.000000,26.000000,26.000000,23.000000,nan,nan
-17,26.000000,26.000000,26.000000,23.000000,nan,nan
-16,26.000000,27.000000,26.000000,23.000000,nan,27.000000
-15,27.000000,27.000000,26.000000,23.000000,nan,28.000000
-14,27.000000,27.000000,26.000000,23.000000,nan,29.000000
-13,27.000000,27.000000,26.000000,23.000000,nan,29.000000
-12,27.000000,28.000000,26.000000,23.000000,nan,29.000000
-11,27.000000,28.000000,26.000000,23.000000,nan,29.000000
-10,27.000000,28.000000,26.000000,23.000000,nan,29.000000
-9,27.000000,28.000000,26.000000,23.000000,27.000000,29.000000
-8,27.000000,29.000000,26.000000,23.000000,28.000000,29.000000
-7,28.000000,29.000000,26.000000,23.000000,29.000000,29.000000
-6,28.000000,29.000000,26.000000,23.000000,30.000000,29.000000
-5,28.000000,29.000000,26.000000,23.000000,30.000000,29.000000
-4,28.000000,30.000000,26.000000,23.000000,30.000000,29.000000
-3,29.000000,30.000000,26.000000,23.000000,30.000000,29.000000
-2,29.000000,30.000000,26.000000,23.000000,30.000000,29.000000
-1,30.000000,30.000000,26.000000,23.000000,30.000000,29.000000
0,30.000000,30.000000,26.000000,23.000000,30.000000,29.000000
1,29.000000,30.000000,26.000000,23.000000,30.000000,29.000000
2,29.000000,30.000000,26.000000,23.000000,30.000000,29.000000
3,28.000000,30.000000,26.000000,23.000000,30.000000,29.000000
4,28.000000,29.000000,26.000000,23.000000,30.000000,29.000000
5,28.000000,29.000000,26.000000,23.000000,30.000000,29.000000
6,28.000000,29.000000,26.000000,23.000000,30.000000,29.000000
7,27.000000,29.000000,26.000000,23.000000,30.000000,29.000000
8,27.000000,28.000000,26.000000,23.000000,30.000000,29.000000
9,27.000000,28.000000,26.000000,23.000000,nan,29.000000
10,27.000000,28.000000,26.000000,23.000000,nan,29.000000
11,27.000000,28.000000,26.000000,23.000000,nan,29.000000
12,27.000000,27.000000,26.000000,23.000000,nan,29.000000
13,27.000000,27.000000,26.000000,23.000000,nan,29.000000
14,27.000000,27.000000,26.000000,23.000000,nan,29.000000
15,26.000000,27.000000,26.000000,23.000000,nan,29.000000
16,26.000000,26.000000,26.000000,23.000000,nan,nan
17,26.000000,26.000000,26.000000,23.000000,nan,nan
18,26.000000,26.000000,26.000000,23.000000,nan,nan
19,26.000000,26.000000,26.000000,23.000000,nan,nan
20,26.000000,25.000000,26.000000,23.000000,nan,nan
21,26.000000,25.000000,26.000000,23.000000,nan,nan
22,26.000000,25.000000,26.000000,23.000000,nan,nan
23,26.000000,25.000000,26.000000,23.000000,nan,nan
24,26.000000,24.000000,26.000000,23.000000,nan,nan
25,26.000000,24.000000,26.000000,23.000000,nan,nan
26,26.000000,24.000000,26.000000,23.000000,nan,nan
27,26.000000,24.000000,26.000000,23.000000,nan,nan
28,26.000000,23.000000,26.000000,23.000000,nan,nan
29,26.000000,23.000000,26.000000,23.000000,nan,nan
30,26.000000,23.000000,26.000000,23.000000,nan,nan
31,25.000000,23.000000,26.000000,23.000000,nan,nan
32,25.000000,22.000000,26.000000,23.000000,nan,nan
33,25.000000,22.000000,26.000000,23.000000,nan,nan
34,25.000000,22.000000,26.000000,23.000000,nan,nan
35,25.000000,22.000000,26.000000,23.000000,nan,nan
36,25.000000,21.000000,26.000000,23.000000,nan,nan
37,25.000000,21.000000,26.000000,23.000000,nan,nan
38,25.000000,21.000000,26.000000,23.000000,nan,nan
39,25.000000,21.000000,26.000000,23.000000,nan,nan
40,25.000000,20.000000,26.000000,23.000000,nan,nan
41,25.000000,20.000000,26.000000,23.000000,nan,nan
42,25.000000,20.000000,26.000000,23.000000,nan,nan
43,25.000000,20.000000,26.000000,23.000000,nan,nan
44,25.000000,19.000000,26.000000,23.000000,nan,nan
45,25.000000,19.000000,26.000000,23.000000,nan,nan
46,25.000000,19.000000,26.000000,23.000000,nan,nan
47,25.000000,19.000000,26.000000,23.000000,nan,nan
48,25.000000,18.000000,26.000000,23.000000,nan,nan
49,25.000000,18.000000,26.000000,23.000000,nan,nan
50,25.000000,18.000000,26.000000,23.000000,nan,nan
51,25.000000,18.000000,26.000000,23.000000,nan,nan
52,25.000000,17.000000,26.000000,23.000000,nan,nan
53,25.000000,17.000000,26.000000,23.000000,nan,nan
54,25.000000,17.000000,26.000000,23.000000,nan,nan
55,25.000000,17.000000,26.000000,23.000000,nan,nan
56,25.000000,16.000000,26.000000,23.000000,nan,nan
57,25.000000,16.000000,26.000000,23.000000,nan,nan
58,25.000000,16.000000,26.000000,23.000000,nan,nan
59,25.000000,16.000000,26.000000,23.000000,nan,nan
60,25.000000,15.000000,26.000000,23.000000,nan,nan
61,25.000000,15.000000,26.000000,23.000000,nan,nan
62,25.000000,15.000000,26.000000,23.000000,nan,nan
63,24.000000,15.000000,26.000000,23.000000,nan,nan
64,24.000000,14.000000,26.000000,23.000000,nan,nan
65,24.000000,14.000000,26.000000,23.000000,nan,nan
66,24.000000,14.000000,26.000000,23.000000,nan,nan
67,24.000000,14.000000,26.000000,23.000000,nan,nan
68,24.000000,13.000000,26.000000,23.000000,nan,nan
69,24.000000,13.000000,26.000000,23.000000,nan,nan
70,24.000000,13.000000,26.000000,23.000000,nan,nan
71,24.000000,13.000000,26.000000,23.000000,nan,nan
72,24.000000,12.000000,26.000000,23.000000,nan,nan
73,24.000000,12.000000,26.000000,23.000000,nan,nan
74,24.000000,12.000000,26.000000,23.000000,nan,nan
75,24.000000,12.000000,26.000000,23.000000,nan,nan
76,24.000000,11.000000,26.000000,23.000000,nan,nan
77,24.000000,11.000000,26.000000,23.000000,nan,nan
78,24.000000,11.000000,26.000000,23.000000,nan,nan
79,24.000000,11.000000,26.000000,23.000000,nan,nan
80,24.000000,10.000000,26.000000,23.000000,nan,nan
81,24.000000,10.000000,26.000000,23.000000,nan,nan
82,24.000000,10.000000,26.000000,23.000000,nan,nan
83,24.000000,10.000000,26.000000,23.000000,nan,nan
84,24.000000,9.000000,26.000000,23.000000,nan,nan
85,24.000000,9.000000,26.000000,23.000000,nan,nan
86,24.000000,9.000000,26.000000,23.000000,nan,nan
87,24.000000,9.000000,26.000000,23.000000,nan,nan
88,24.000000,8.000000,26.000000,23.000000,nan,nan
89,24.000000,8.000000,26.000000,23.000000,nan,nan
90,24.000000,8.000000,26.000000,23.000000,nan,nan
91,24.000000,8.000000,26.000000,23.000000,nan,nan
92,24.000000,7.000000,26.000000,23.000000,nan,nan
93,24.000000,7.000000,26.000000,23.000000,nan,nan
94,24.000000,7.000000,26.000000,23.000000,nan,nan
95,24.000000,7.000000,26.000000,23.000000,nan,nan
96,24.000000,6.000000,26.000000,23.000000,nan,nan
97,24.000000,6.000000,26.000000,23.000000,nan,nan
98,24.000000,6.000000,26.000000,23.000000,nan,nan
99,24.000000,6.000000,26.000000,23.000000,nan,nan
100,24.000000,5.000000,26.000000,23.000000,nan,nan
101,24.000000,5.000000,26.000000,23.000000,nan,nan
102,24.000000,5.000000,26.000000,23.000000,nan,nan
103,24.000000,5.000000,26.000000,23.000000,nan,nan
104,24.000000,4.000000,26.000000,23.000000,nan,nan
105,24.000000,4.000000,26.000000,23.000000,nan,nan
106,24.000000,4.000000,26.000000,23.000000,nan,nan
107,24.000000,4.000000,26.000000,23.000000,nan,nan
108,24.000000,3.000000,26.000000,23.000000,nan,nan
109,24.000000,3.000000,26.000000,23.000000,nan,nan
110,24.000000,3.000000,26.000000,23.000000,nan,nan
111,24.000000,3.000000,26.000000,23.000000,nan,nan
112,24.000000,2.000000,26.000000,23.000000,nan,nan
113,24.000000,2.000000,26.000000,23.000000,nan,nan
114,24.000000,2.000000,26.000000,23.000000,nan,nan
115,24.000000,2.000000,26.000000,23.000000,nan,nan
116,24.000000,1.000000,26.000000,23.000000,nan,nan
117,24.000000,1.000000,26.000000,23.000000,nan,nan
118,24.000000,1.000000,26.000000,23.000000,nan,nan
119,24.000000,1.000000,26.000000,23.000000,nan,nan
120,24.000000,0.000000,26.000000,23.000000,nan,nan
121,24.000000,0.000000,26.000000,23.000000,nan,nan
122,24.000000,0.000000,26.000000,23.000000,nan,nan
123,24.000000,0.000000,26.000000,23.000000,nan,nan
124,24.000000,-1.000000,26.000000,23.000000,nan,nan
125,24.000000,-1.000000,26.000000,23.000000,nan,nan
126,24.000000,-1.000000,26.000000,23.000000,nan,nan
127,23.000000,-1.000000,26.000000,23.000000,nan,nan
128,23.000000,-2.000000,nan,23.000000,nan,nan
129,23.000000,-2.000000,nan,23.000000,nan,nan
130,23.000000,-2.000000,nan,23.000000,nan,nan
131,23.000000,-2.000000,nan,23.000000,nan,nan
132,23.000000,-3.000000,nan,23.000000,nan,nan
133,23.000000,-3.000000,nan,23.000000,nan,nan
134,23.000000,-3.000000,nan,23.000000,nan,nan
135,23.000000,-3.000000,nan,23.000000,nan,nan
136,23.000000,-4.000000,nan,23.000000,nan,nan
137,23.000000,-4.000000,nan,23.000000,nan,nan
138,23.000000,-4.000000,nan,23.000000,nan,nan
139,23.000000,-4.000000,nan,23.000000,nan,nan
140,23.000000,-5.000000,nan,23.000000,nan,nan
141,23.000000,-5.000000,nan,23.000000,nan,nan
142,23.000000,-5.000000,nan,23.000000,nan,nan
143,23.000000,-5.000000,nan,23.000000,nan,nan
144,23.000000,-6.000000,nan,23.000000,nan,nan
145,23.000000,-6.000000,nan,23.000000,nan,nan
146,23.000000,-6.000000,nan,23.000000,nan,nan
147,23.000000,-6.000000,nan,23.000000,nan,nan
148,23.000000,-7.000000,nan,23.000000,nan,nan
149,23.000000,-7.000000,nan,23.000000,nan,nan
150,23.000000,-7.000000,nan,23.000000,nan,nan
151,23.000000,-7.000000,nan,23.000000,nan,nan
152,23.000000,-8.000000,nan,23.000000,nan,nan
153,23.000000,-8.000000,nan,23.000000,nan,nan
154,23.000000,-8.000000,nan,23.000000,nan,nan
155,23.000000,-8.000000,nan,23.000000,nan,nan
156,23.000000,-9.000000,nan,23.000000,nan,nan
157,23.000000,-9.000000,nan,23.000000,nan,nan
158,23.000000,-9.000000,nan,23.000000,nan,nan
159,23.000000,-9.000000,nan,23.000000,nan,nan
160,23.000000,-10.000000,nan,23.000000,nan,nan
161,23.000000,-10.000000,nan,23.000000,nan,nan
162,23.000000,-10.000000,nan,23.000000,nan,nan
163,23.000000,-10.000000,nan,23.000000,nan,nan
164,23.000000,-11.000000,nan,23.000000,nan,nan
165,23.000000,-11.000000,nan,23.000000,nan,nan
166,23.000000,-11.000000,nan,23.000000,nan,nan
167,23.000000,-11.000000,nan,23.000000,nan,nan
168,23.000000,-12.000000,nan,23.000000,nan,nan
169,23.000000,-12.000000,nan,23.000000,nan,nan
170,23.000000,-12.000000,nan,23.000000,nan,nan
171,23.000000,-12.000000,nan,23.000000,nan,nan
172,23.000000,-13.000000,nan,23.000000,nan,nan
173,23.000000,-13.000000,nan,23.000000,nan,nan
174,23.000000,-13.000000,nan,23.000000,nan,nan
175,23.000000,-13.000000,nan,23.000000,nan,nan
176,23.000000,-14.000000,nan,23.000000,nan,nan
177,23.000000,-14.000000,nan,23.000000,nan,nan
178,23.000000,-14.000000,nan,23.000000,nan,nan
179,23.000000,-14.000000,nan,23.000000,nan,nan
180,23.000000,-15.000000,nan,23.000000,nan,nan
181,23.000000,-15.000000,nan,23.000000,nan,nan
182,23.000000,-15.000000,nan,23.000000,nan,nan
183,23.000000,-15.000000,nan,23.000000,nan,nan
184,23.000000,-16.000000,nan,23.000000,nan,nan
185,23.000000,-16.000000,nan,23.000000,nan,nan
186,23.000000,-16.000000,nan,23.000000,nan,nan
187,23.000000,-16.000000,nan,23.000000,nan,nan
188,23.000000,-17.000000,nan,23.000000,nan,nan
189,23.000000,-17.000000,nan,23.000000,nan,nan
190,23.000000,-17.000000,nan,23.000000,nan,nan
191,23.000000,-17.000000,nan,23.000000,nan,nan
192,23.000000,-18.000000,nan,23.000000,nan,nan
193,23.000000,-18.000000,nan,23.000000,nan,nan
194,23.000000,-18.000000,nan,23.000000,nan,nan
195,23.000000,-18.000000,nan,23.000000,nan,nan
196,23.000000,-19.000000,nan,23.000000,nan,nan
197,23.000000,-19.000000,nan,23.000000,nan,nan
198,23.000000,-19.000000,nan,23.000000,nan,nan
199,23.000000,-19.000000,nan,23.000000,nan,nan
200,23.000000,-20.000000,nan,23.000000,nan,nan
201,23.000000,-20.000000,nan,23.000000,nan,nan
202,23.000000,-20.000000,nan,23.000000,nan,nan
203,23.000000,-20.000000,nan,23.000000,nan,nan
204,23.000000,-21.000000,nan,23.000000,nan,nan
205,23.000000,-21.000000,nan,23.000000,nan,nan
206,23.000000,-21.000000,nan,23.000000,nan,nan
207,23.000000,-21.000000,nan,23.000000,nan,nan
208,23.000000,-22.000000,nan,23.000000,nan,nan
209,23.000000,-22.000000,nan,23.000000,nan,nan
210,23.000000,-22.000000,nan,23.000000,nan,nan
211,23.000000,-22.000000,nan,23.000000,nan,nan
212,23.000000,-23.000000,nan,23.000000,nan,nan
213,23.000000,-23.000000,nan,23.000000,nan,nan
214,23.000000,-23.000000,nan,23.000000,nan,nan
215,23.000000,-23.000000,nan,23.000000,nan,nan
216,23.000000,-24.000000,nan,23.000000,nan,nan
217,23.000000,-24.000000,nan,23.000000,nan,nan
218,23.000000,-24.000000,nan,23.000000,nan,nan
219,23.000000,-24.000000,nan,23.000000,nan,nan
220,23.000000,-25.000000,nan,23.000000,nan,nan
221,23.000000,-25.000000,nan,23.000000,nan,nan
222,23.000000,-25.000000,nan,23.000000,nan,nan
223,23.000000,-25.000000,nan,23.000000,nan,nan
224,23.000000,-26.000000,nan,23.000000,nan,nan
225,23.000000,-26.000000,nan,23.000000,nan,nan
226,23.000000,-26.000000,nan,23.000000,nan,nan
227,23.000000,-26.000000,nan,23.000000,nan,nan
228,23.000000,-27.000000,nan,23.000000,nan,nan
229,23.000000,-27.000000,nan,23.000000,nan,nan
230,23.000000,-27.000000,nan,23.000000,nan,nan
231,23.000000,-27.000000,nan,23.000000,nan,nan
232,23.000000,-28.000000,nan,23.000000,nan,nan
233,23.000000,-28.000000,nan,23.000000,nan,nan
234,23.000000,-28.000000,nan,23.000000,nan,nan
235,23.000000,-28.000000,nan,23.000000,nan,nan
236,23.000000,-29.000000,nan,23.000000,nan,nan
237,23.000000,-29.000000,nan,23.000000,nan,nan
238,23.000000,-29.000000,nan,23.000000,nan,nan
239,23.000000,-29.000000,nan,23.000000,nan,nan
240,23.000000,-30.000000,nan,23.000000,nan,nan
241,23.000000,-30.000000,nan,23.000000,nan,nan
242,23.000000,-30.000000,nan,23.000000,nan,nan
243,23.000000,-30.000000,nan,23.000000,nan,nan
244,23.000000,-31.000000,nan,23.000000,nan,nan
245,23.000000,-31.000000,nan,23.000000,nan,nan
246,23.000000,-31.000000,nan,23.000000,nan,nan
247,23.000000,-31.000000,nan,23.000000,nan,nan
248,23.000000,-32.000000,nan,23.000000,nan,nan
249,23.000000,-32.000000,nan,23.000000,nan,nan
250,23.000000,-32.000000,nan,23.000000,nan,nan
251,23.000000,-32.000000,nan,23.000000,nan,nan
252,23.000000,-33.000000,nan,23.000000,nan,nan
253,23.000000,-33.000000,nan,23.000000,nan,nan
254,23.000000,-33.000000,nan,23.000000,nan,nan

